Orientation Scores should be a Piece of Cake

We axiomatically derive a family of wavelets for an orientation score, lifting from position space $\mathbb{R}^2$ to position and orientation space $\mathbb{R}^2\times S^1$, with fast reconstruction property, that minimise position-orientation uncertainty. We subsequently show that these minimum uncertainty states are well-approximated by cake wavelets: for standard parameters, the uncertainty gap of cake wavelets is less than 1.1, and in the limit, we prove the uncertainty gap tends to the minimum of 1. Next, we complete a previous theoretical argument that one does not have to train the lifting layer in (PDE-)G-CNNs, but can instead use cake wavelets. Finally, we show experimentally that in this way we can reduce the network complexity and improve the interpretability of (PDE-)G-CNNs, with only a slight impact on the model's performance.

==> Figures/UGs.dat <==
1.	1.	1.0419658769492952	1.0960761513812638	1.061611415411963	1.054362803270825	1.051010009463791	1.0490819446813586
0.98	1.	1.0403151546161744	1.0934478864639274	1.0595500126712394	1.05244646536857	1.0491631815189075	1.0472758068822168
0.96	1.	1.0386942893525046	1.0908657980780851	1.0575222368947192	1.050562323492458	1.047347891610323	1.0455008367869978
0.94	1.	1.037103835923078	1.0883295477390909	1.0555287093438173	1.0487109742327663	1.0455647233608667	1.0437576112832536
0.92	1.	1.0355443107096187	1.0858388005910478	1.0535699846381923	1.0468929568602292	1.0438142088017253	1.0420466587535546
0.9	1.	1.0340161905749266	1.083393225364319	1.051646549297071	1.045108752248896	1.042096827292187	1.0403684579787773
0.88	1.	1.0325199120571984	1.0809924943335658	1.0497588209701423	1.0433587824485833	1.0404130049834155	1.0387234375310819
0.86	1.	1.0310558709229345	1.0786362832763126	1.0479071484616231	1.0416434109515251	1.0387631148618426	1.0371119756909604
0.84	1.	1.0296244221020157	1.0763242714320216	1.0460918126437169	1.0399629436828035	1.0371474773986131	1.0355344009112675
0.82	1.	1.0282258800216921	1.0740561414616747	1.0443130283405697	1.0383176307248485	1.0355663618162183	1.0339909928466655
0.8	1.	1.0268605193487974	1.0718315794078717	1.0425709472396294	1.0367076687642134	1.0340199879666003	1.032481983940846
0.78	1.	1.0255285761402442	1.069650274655397	1.0408656618518903	1.0351332042226868	1.032508528796636	1.0310075615587904
0.76	1.	1.0242302493913227	1.0675119198923049	1.0391972104947578	1.033594337007609	1.0310321133564175	1.029567870626494
0.74	1.	1.0229657029607175	1.0654162110714587	1.0375655832105126	1.0320911247877955	1.0295908302846806	1.0281630167268945
0.72	1.	1.021735067838526	1.0633628473725698	1.0359707284608946	1.0306235876748462	1.028184731685162	1.0267930695781644
0.7	1.	1.0205384447127857	1.0613515311646868	1.0344125603579106	1.0291917131663668	1.0268138372902709	1.0254580668096935
0.68	1.	1.019375906778291	1.0593819679691576	1.032890966110043	1.0277954611909372	1.0254781387911585	1.0241580179282919
0.66	1.	1.0182475027219529	1.0574538664230473	1.0314058132945192	1.0264347690870252	1.024177604207045	1.0228929083694451
0.64	1.	1.0171532598110027	1.0555669382430009	1.0299569565284503	1.025109556351113	1.022912182160748	1.0216627035070434
0.62	1.	1.0160931870059575	1.053720898189562	1.028544243127903	1.0238197290064495	1.0216818059333364	1.020467352516456
0.6	1.	1.0150672780183458	1.0519154640319197	1.0271675174383068	1.0225651834715168	1.0204863971852185	1.0193067919749537
0.58	1.	1.014075514236573	1.0501503565130912	1.0258266237048728	1.0213458098454888	1.0193258692512515	1.0181809491128104
0.56	1.	1.0131178674500554	1.0484252993155352	1.0245214076097378	1.0201614945723083	1.0182001299482006	1.017089744650931
0.54	1.	1.0121943023133986	1.0467400190271874	1.0232517168561617	1.0190121224892787	1.017109083864694	1.0160330951740721
0.52	1.	1.0113047785074119	1.0450942451079055	1.0220174012859833	1.0178975783065298	1.01605263414104	1.0150109150429314
0.5	1.	1.01044925257126	1.043487709856336	1.0208183128743331	1.0168177475960347	1.0150306837769618	1.0140231178531338
0.48	1.	1.0096276793999686	1.0419201483771725	1.0196543057126757	1.0157725173916	1.0140431365332307	1.0130696174962512
0.46	1.	1.0088400134190243	1.0403912985488228	1.0185252359918784	1.0147617765093535	1.0130898975069103	1.012150328876582
0.44	1.	1.0080862094647218	1.0389009009914771	1.0174309619854265	1.0137854156909811	1.0121708734669188	1.0112651683663676
0.42	1.	1.0073662234108982	1.0374486990355518	1.0163713440328257	1.0128433276510622	1.0112859730275596	1.0104140540686957
0.4	1.	1.0066800125899056	1.0360344386905258	1.0153462445231882	1.0119354070822728	1.0104351067252568	1.0095969059504168
0.38	1.	1.0060275360569528	1.0346578686141557	1.0143555278789858	1.011061550646867	1.0096181870434249	1.0088136459033663
0.36	1.	1.0054087547436978	1.0333187400820634	1.013399060539965	1.0102216569651283	1.0088351284143535	1.0080641977628326
0.34	1.	1.0048236315395538	1.032016806957702	1.0124767109472614	1.0094156266034973	1.0080858472127572	1.0073484873092862
0.32	1.	1.0042721313297376	1.0307518256626704	1.0115883495276483	1.0086433620629476	1.007370261746578	1.0066664422629814
0.3	1.	1.0037542210107213	1.0295235551474038	1.0107338486779767	1.0079047677673862	1.0066882922477645	1.0060179922760684
0.28	1.	1.0032698694943605	1.0283317568622152	1.009913082749759	1.0071997500522627	1.0060398608627972	1.0054030689244535
0.26	1.	1.0028190477079202	1.027176194728681	1.009125928033948	1.0065282171532952	1.0054248916436777	1.004821605701358
0.24	1.	1.00240172859258	1.0260566351113842	1.008372262745843	1.0058900791953247	1.0048433105388088	1.0042735380071168
0.22	1.	1.0020178871015946	1.0249728467899886	1.0076519670101747	1.0052852481813268	1.0042950453839528	1.0037588031440212
0.2	1.	1.0016675001984279	1.0239246009316607	1.0069649228463489	1.0047136379815569	1.0037800258936744	1.003277340307894
0.18	1.	1.0013505468554598	1.022911671063813	1.0063110141538378	1.0041751643227912	1.0032981836524435	1.0028290905793762
0.16	1.	1.0010670080520154	1.0219338330471952	1.0056901266977365	1.003669744777778	1.0028494521063402	1.0024139969191126
0.14	1.	1.0008168667733517	1.0209908650492863	1.0051021480944582	1.0031972987547157	1.0024337665543646	1.0020320041584472
0.12	1.	1.0006001080092317	1.020082547518021	1.0045469677976107	1.0027577474869935	1.002051064140362	1.0016830589946153
0.1	1.	1.0004167187531126	1.0192086631558372	1.0040244770839848	1.0023510140229261	1.0017012838447912	1.001367109981349
0.08	1.	1.0002666880008477	1.018368996894024	1.0035345690397202	1.0019770232157021	1.0013843664768596	1.0010841075242594
0.06	1.	1.000150006750117	1.017563335867381	1.0030771385466106	1.0016357017134672	1.0011002546663503	1.0008340038732257
0.04	1.	1.0000166667499935	1.0167914693891882	1.0026520822685487	1.0013269779494505	1.0008488928558752	1.0006167531161214
0.02	1.	1.0000166667499935	1.016053188926471	1.0022592986381202	1.001050782132311	1.000630227293464	1.0004323111723183
0.	1.	1.0000166667499935	1.0160531889264703	1.002259298638119	1.0010507821323023	1.000630227293353	1.000432311172498

==> Figures/angular_profiles.dat <==
-3.141592653589793	0.00004539992976248485	1.9240359175048976e-11	0.	0.	0.	0.
-3.0793828980731637	0.00004584116892985299	5.062894931603156e-11	0.	0.	0.	0.
-3.017173142556534	0.000047189018005646295	1.3067151898437562e-10	0.	0.	0.	0.
-2.9549633870399044	0.00004951790477768831	3.3079523847033887e-10	0.	0.	0.	0.
-2.892753631523275	0.00005295886933392736	8.213605595189194e-10	0.	0.	0.	0.
-2.8305438760066455	0.00005771083977766195	2.0003441723895787e-9	0.	0.	0.	0.
-2.7683341204900156	0.00006405808484570395	4.778283254780315e-9	0.	0.	0.	0.
-2.706124364973386	0.0000723957468194889	1.1195289843859925e-8	0.	0.	0.	0.
-2.6439146094567563	0.00008326627102142389	2.5727351371918683e-8	0.	0.	0.	1.0348515178758862e-10
-2.581704853940127	0.00009741079471225735	5.798973167584729e-8	0.	0.	0.	-9.198680158896766e-11
-2.5194950984234974	0.00011584128121898704	1.282045402846491e-7	0.	0.	0.	-8.240484309011686e-11
-2.457285342906868	0.00013994157617157877	2.7800460986020353e-7	0.	0.	0.	-4.024422569517336e-11
-2.3950755873902385	0.00017160887660218837	5.912850171432706e-7	0.	0.	0.	5.768339016308181e-10
-2.3328658318736086	0.00021345167386045311	1.233496826416597e-6	0.	0.	0.	4.281219057286537e-9
-2.270656076356979	0.00026906648379314616	2.5239194113374362e-6	0.	0.	0.	2.590003382239371e-8
-2.2084463208403493	0.000343424137787863	5.0653471679112526e-6	0.	0.	3.311366395170279e-10	1.2145324036463365e-7
-2.1462365653237203	0.00044340769172736814	9.97101188829298e-6	0.	0.	1.0515844686976092e-8	4.703016870405949e-7
-2.0840268098070904	0.000578558782325666	0.000019251542703754073	0.	0.	1.1627448925131892e-7	1.5703670562638096e-6
-2.021817054290461	0.0007621081430174897	0.00003645760415227384	0.	0.	7.361544563018523e-7	4.653918915057837e-6
-1.9596072987738313	0.001012389380072243	0.00006771844836161664	0.	0.	3.2944254767833584e-6	0.000012505831810240727
-1.8973975432572017	0.0013547628626552942	0.0001233735771631267	0.	0.	0.00001163325635178072	0.000030953971717098916
-1.835187787740572	0.0018242075305939117	0.0002204619278757423	0.	1.3566119433493104e-7	0.00003458347299327382	0.00007141311978320564
-1.7729780322239426	0.0024687696637615527	0.0003864037476167971	0.	4.346563017366435e-6	0.00009020946404005869	0.0001549633777357291
-1.7107682767073131	0.003354083585610996	0.000664271078218494	0.	0.00003302040165327515	0.00021233940066967173	0.0003185136606379601
-1.6485585211906837	0.004569190439687565	0.001120071233368161	0.	0.00013917655009797067	0.00046005521375855525	0.0006235984234711408
-1.586348765674054	0.0062338630906150745	0.0018524318012919769	0.	0.0004247859557321883	0.0009306571469350843	0.00116822696349875
-1.5241390101574244	0.008507577448602532	0.003004935108584585	0.	0.0010570910378542848	0.0017760661034852852	0.002101904595233849
-1.461929254640795	0.011600126803740477	0.004781060649290188	0.	0.0022849255857302297	0.003221881044527677	0.0036434268985736117
-1.3997194991241653	0.015783625748021293	0.007461217378817814	0.	0.004455034655726751	0.00558753864556595	0.006100316340012745
-1.3375097436075356	0.021405264352527792	0.01142066568139712	0.000013367782303007153	0.008028394469418415	0.009305252089607413	0.009887872278120814
-1.2752999880909062	0.028899631382851183	0.017146260958343238	0.0034474767323410638	0.013596532310942436	0.014934635479525987	0.015544842583771212
-1.2130902325742765	0.0387987304191942	0.025248973415029838	0.012944576921276249	0.021897519146773518	0.02316915049832099	0.023741851122359017
-1.150880477057647	0.05173700832099268	0.03646819817050907	0.02850466834910717	0.03381704088634855	0.034829794340909916	0.03527813452093663
-1.0886707215410174	0.06844790458415537	0.05166318449611802	0.05012775101583494	0.05033696141002641	0.05084131287721966	0.051062096433360106
-1.026460966024388	0.08974779003266661	0.0717867552704617	0.07781382492145984	0.07245548874559735	0.07218759909770883	0.07207190382782391
-0.9642512105077583	0.11650294714305373	0.09783714264301889	0.11156289006597993	0.10110557568587494	0.09984541351615503	0.09929395616865219
-0.9020414549911286	0.14957575939568604	0.1307854654813796	0.1513749464493977	0.1370733203005569	0.13469825208359396	0.13363953741031373
-0.8398316994744992	0.18974782999102302	0.17147921610614453	0.19724999407171118	0.18091636644784242	0.1774348834997449	0.17584314002635756
-0.7776219439578695	0.2376205561952973	0.22052599071635973	0.24918803293292183	0.23288230428619727	0.22843977411547786	0.22634950098764525
-0.71541218844124	0.29349775047208043	0.2781662010501725	0.3071890630330279	0.2928270707860785	0.28768531481616477	0.28519982831574775
-0.6532024329246104	0.35725990181966594	0.34414797784633844	0.37125308437203086	0.3601333502416392	0.35463841948809527	0.35193040490226957
-0.5909926774079809	0.4282448848420605	0.41762103944310197	0.44138009694993063	0.4336292430888451	0.42819593970921604	0.42549808119850796
-0.5287829218913513	0.5051542375148772	0.4970679975689382	0.5175701007667265	0.5115315462406153	0.5066621806035967	0.50424660624366
-0.46657316637472174	0.5860061942514397	0.580290581130369	0.5998230958224193	0.5915107320250189	0.5877774173995646	0.5859250703221873
-0.4043634108580922	0.6681551946634476	0.6644641051625146	0.6838242231432494	0.6708455874051386	0.6688009794847932	0.6677650245229316
-0.34215365534146264	0.7483917690912816	0.7462662718724741	0.7565801180100069	0.7465864045397397	0.7466470764000402	0.7466164970699517
-0.27994389982483303	0.8231265709176292	0.8220767917879086	0.8172100303989718	0.8157181797598207	0.8180661475732421	0.8191358491418101
-0.2177341443082035	0.8886490443411244	0.888233700839266	0.8657139603101435	0.8753238125451623	0.8798591249619513	0.8820112001276715
-0.15552438879157393	0.9414370436127563	0.9413223953526557	0.9020919077435222	0.9227473045008953	0.9291066216213522	0.9322051616722963
-0.09331463327494434	0.9784816356756221	0.9784661838082166	0.9263438726991081	0.9557569583340494	0.9633902671651208	0.9671908889928607
-0.031104877758314782	0.9975843338886776	0.9975841393489382	0.938469855176901	0.972708576830109	0.980982108297123	0.9851566688326383
0.031104877758314782	0.9975843338886776	0.9975841393489382	0.9384698551769008	0.972708576830109	0.980982108297123	0.9851566688326383
0.09331463327494434	0.9784816356756221	0.9784661838082166	0.9263438726991081	0.9557569583340494	0.9633902671651208	0.9671908889928607
0.15552438879157393	0.9414370436127563	0.9413223953526557	0.9020919077435222	0.9227473045008953	0.9291066216213523	0.9322051616722973
0.2177341443082035	0.8886490443411244	0.888233700839266	0.8657139603101435	0.8753238125451626	0.8798591249619515	0.8820112001276705
0.27994389982483303	0.8231265709176292	0.8220767917879086	0.8172100303989718	0.8157181797598209	0.818066147573243	0.8191358491418078
0.34215365534146264	0.7483917690912816	0.7462662718724741	0.7565801180100069	0.7465864045397399	0.7466470764000406	0.7466164970699481
0.4043634108580922	0.6681551946634476	0.6644641051625146	0.6838242231432494	0.6708455874051387	0.6688009794847924	0.667765024522931
0.46657316637472174	0.5860061942514397	0.580290581130369	0.5998230958224188	0.5915107320250194	0.5877774173995646	0.5859250703221945
0.5287829218913513	0.5051542375148772	0.4970679975689382	0.5175701007667263	0.5115315462406151	0.5066621806035976	0.504246606243667
0.5909926774079809	0.4282448848420605	0.41762103944310197	0.4413800969499305	0.433629243088845	0.42819593970924197	0.425498081198501
0.6532024329246104	0.35725990181966594	0.34414797784633844	0.3712530843720307	0.360133350241648	0.3546384194880918	0.35193040490230393
0.71541218844124	0.29349775047208043	0.2781662010501725	0.3071890630330279	0.29282707078607817	0.28768531481616444	0.2851998283157465
0.7776219439578695	0.2376205561952973	0.22052599071635973	0.2491880329329217	0.232882304286196	0.2284397741154788	0.2263495009876492
0.8398316994744992	0.18974782999102302	0.17147921610614453	0.19724999407171126	0.18091636644784206	0.17743488349974645	0.1758431400263515
0.9020414549911286	0.14957575939568604	0.1307854654813796	0.1513749464493977	0.13707332030055638	0.1346982520836372	0.13363953741095658
0.9642512105077583	0.11650294714305373	0.09783714264301889	0.11156289006598001	0.10110557568587651	0.09984541351615621	0.0992939561691673
1.026460966024388	0.08974779003266661	0.0717867552704617	0.07781382492145976	0.0724554887455875	0.07218759909777746	0.0720719038278312
1.0886707215410174	0.06844790458415537	0.05166318449611802	0.050127751015835026	0.0503369614100279	0.050841312877226034	0.05106209643236395
1.150880477057647	0.05173700832099268	0.03646819817050907	0.028504668349107178	0.0338170408863327	0.03482979434091206	0.03527813452095264
1.2130902325742765	0.0387987304191942	0.025248973415029838	0.012944576921276072	0.0218975191467769	0.02316915049830847	0.02374185112232031
1.2752999880909062	0.028899631382851183	0.017146260958343238	0.0034474767323416323	0.013596532310942839	0.014934635479561429	0.015544842583782303
1.3375097436075356	0.021405264352527792	0.01142066568139712	0.000013367782302272896	0.008028394469417893	0.009305252089664167	0.009887872278023587
1.3997194991241653	0.015783625748021293	0.007461217378817814	0.	0.004455034655726368	0.005587538645596711	0.006100316340211652
1.461929254640795	0.011600126803740477	0.004781060649290188	0.	0.0022849255857192645	0.003221881044587075	0.0036434268988422714
1.5241390101574244	0.008507577448602532	0.003004935108584585	0.	0.0010570910378566827	0.0017760661034883236	0.002101904587996893
1.586348765674054	0.0062338630906150745	0.0018524318012919769	0.	0.0004247859556925662	0.0009306571469588561	0.0011682269633544215
1.6485585211906837	0.004569190439687565	0.001120071233368161	0.	0.00013917655006798793	0.0004600552138010376	0.0006235984227992284
1.7107682767073131	0.003354083585610996	0.000664271078218494	0.	0.00003302040165348744	0.00021233940050203586	0.00031851366678678413
1.7729780322239426	0.0024687696637615527	0.0003864037476167971	0.	4.34656301886182e-6	0.00009020946398815897	0.0001549633774893929
1.835187787740572	0.0018242075305939117	0.0002204619278757423	0.	1.3566119879309457e-7	0.00003458347299202622	0.00007141313204181992
1.8973975432572017	0.0013547628626552942	0.0001233735771631267	0.	0.	0.000011633256236561398	0.000030953935441528125
1.9596072987738313	0.001012389380072243	0.00006771844836161664	0.	0.	3.2944256171954264e-6	0.00001250581170050768
2.021817054290461	0.0007621081430174897	0.00003645760415227384	0.	0.	7.361545455234247e-7	4.653919079525328e-6
2.0840268098070904	0.000578558782325666	0.000019251542703754073	0.	0.	1.1627438973357126e-7	1.570368698097714e-6
2.1462365653237203	0.00044340769172736814	9.97101188829298e-6	0.	0.	1.0515773609975448e-8	4.703193206074277e-7
2.2084463208403493	0.000343424137787863	5.0653471679112526e-6	0.	0.	3.3405922816992665e-10	1.2141448868620492e-7
2.270656076356979	0.00026906648379314616	2.5239194113374362e-6	0.	0.	-1.3135718523612098e-12	2.590276231216605e-8
2.3328658318736086	0.00021345167386045311	1.233496826416597e-6	0.	0.	0.	4.283150244350386e-9
2.3950755873902385	0.00017160887660218837	5.912850171432706e-7	0.	0.	0.	5.097259056399084e-10
2.457285342906868	0.00013994157617157877	2.7800460986020353e-7	0.	0.	0.	-3.68905443655142e-11
2.5194950984234974	0.00011584128121898704	1.282045402846491e-7	0.	0.	0.	-7.335548377893541e-11
2.581704853940127	0.00009741079471225735	5.798973167584729e-8	0.	0.	0.	-9.980276847267366e-11
2.6439146094567563	0.00008326627102142389	2.5727351371918683e-8	0.	0.	0.	1.0309052670690837e-10
2.706124364973386	0.0000723957468194889	1.1195289843859925e-8	0.	0.	0.	0.
2.7683341204900156	0.00006405808484570395	4.778283254780315e-9	0.	0.	0.	0.
2.8305438760066455	0.00005771083977766195	2.0003441723895787e-9	0.	0.	0.	0.
2.892753631523275	0.00005295886933392736	8.213605595189194e-10	0.	0.	0.	0.
2.9549633870399044	0.00004951790477768831	3.3079523847033887e-10	0.	0.	0.	0.
3.017173142556534	0.000047189018005646295	1.3067151898437562e-10	0.	0.	0.	0.
3.0793828980731637	0.00004584116892985299	5.062894931603156e-11	0.	0.	0.	0.
3.141592653589793	0.00004539992976248485	1.9240359175048976e-11	0.	0.	0.	0.
